The Formation of Discs in the Interior of AGB Stars from the Tidal Disruption of Planets and Brown Dwarfs

A significant fraction of isolated white dwarfs host magnetic fields in excess of a MegaGauss. Observations suggest that these fields originate in interacting binary systems where the companion is destroyed thus leaving a singular, highly-magnetized white dwarf. In post-main-sequence evolution, radial expansion of the parent star may cause orbiting companions to become engulfed. During the common envelope phase, as the orbital separation rapidly decreases, low-mass companions will tidally disrupt as they approach the giant's core. We hydrodynamically simulate the tidal disruption of planets and brown dwarfs, and the subsequent accretion disc formation, in the interior of an asymptotic giant branch star. These dynamically formed discs are commensurate with previous estimates, suggesting strong magnetic fields may originate from these tidal disruption events.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
